Contrastive Energy Fields for Inference-Time Procedure Planning in Instructional Videos

Procedure planning seeks to estimate a sequence of actions to transition from an observed initial state to a given goal state. Current procedure planning approaches directly predict action sequences from latent representations using feed-forward neural networks or diffusion-based inference. These paradigms treat every action as plausible, lacking the ability to enforce task-specific logical constraints that render certain actions irrelevant or not plausible. We propose CEFITO, a procedure planning approach that learns a predictor to express an action-conditioned representation space. Based on this representation space, we formulate procedure planning as a task-constrained optimization problem. Unlike prior methods, CEFITO explicitly reasons over the action space by omitting irrelevant actions during inference-time planning. This reformulation enables effective procedure planning and achieves state-of-the-art accuracy on two established procedure planning benchmarks.

==> inference.dat <==
T CEFITO ViterbiPlanNet PDPP n_candidates CEFITOFull n_candidatesfull
3 7.24 6.87 68.96 623.1 18738 2352636
4 61.40 7.35 70.70 6009.1 0 0
5 753.40 9.20 71.76 62164.6 0 0
6 8220.13 9.64 72.44 603825.1 0 0


==> negativesamples.dat <==
N SR
10 37.11
25 38.61
50 39.62
100 39.05
250 38.82


==> negativesamplesbest.dat <==
N SR
50 39.62


==> ratio.dat <==
r SR
0 34.32
0.25 35.44
0.5 37.32
0.8 39.62
1.0 37.89


==> ratiobest.dat <==
r SR
0.8 39.62

